XRAG: Cross-lingual Retrieval-Augmented Generation

We propose XRAG, a novel benchmark designed to evaluate the generation abilities of LLMs in cross-lingual Retrieval-Augmented Generation (RAG) settings where the user language does not match the retrieval results. XRAG is constructed from recent news articles to ensure that its questions require external knowledge to be answered. It covers the real-world scenarios of monolingual and multilingual retrieval, and provides relevancy annotations for each retrieved document. Our novel dataset construction pipeline results in questions that require complex reasoning, as evidenced by the significant gap between human and LLM performance. Consequently, XRAG serves as a valuable benchmark for studying LLM reasoning abilities, even before considering the additional cross-lingual complexity. Experimental results on five LLMs uncover two previously unreported challenges in cross-lingual RAG: 1) in the monolingual retrieval setting, all evaluated models struggle with response language correctness; 2) in the multilingual retrieval setting, the main challenge lies in reasoning over retrieved information across languages rather than generation of non-English text.

==> locale_relevant_prompt.txt <==
<instructions>
Your task is to evaluate provided search results given a user question.
The user question is a request from a user to an AI system. 
Search results consist of website snippets that are provided to help the AI system answer the user question.
For each question, up to 4 different website snippets are provided as grounding. 

Example input:

<example>
<question>Was ist die beste Herrenunterwaesche</question>
<snippet>
<uri>www.unterwaesche.de</uri>
The primary reason I consider Jhoonq among the best men's underwear is the amazing fit. Boxer briefs are my go-to underwear style, and Jhoonq's have a slightly longer-than-average inseam length. This eliminates that awful feeling of riding up or chafing. There's plenty of room and support in all the right places. 
</snippet>
 <snippet>
<uri>www.businessinsider.com</uri>
The primary reason I consider Jhoonq among the best men's underwear is the amazing fit. Boxer briefs are my go-to underwear style, and Jhoonq's have a slightly longer-than-average inseam length. This eliminates that awful feeling of riding up or chafing. There's plenty of room and support in all the right places. 
</snippet>
<uri>www.businessinsider.com</uri>
The primary reason I consider Calvin Klein among the best men's underwear is the amazing fit. Boxer briefs are my go-to underwear style, and Calvin Klein's have a slightly longer-than-average inseam length. This eliminates that awful feeling of riding up or chafing. There's plenty of room and support in all the right places. 
</snippet>
</example>

The user is locale could affect what type of information is relevant to their question. For example: 
- A snippet describing brands not sold in Spain is not relevant to a product question from a Spanish user
- A snippet describing American tax laws is not relevant to a tax question from a German user

The snippets don't have to be in the user language, what matters is that they contain the information to provide a satisfactory answer to the user request. A satisfactory answer is an answer that covers the all relevant aspects of the question. It is important for the answer to capture diverse perspectives related to the question (whenever possible) and provide a comprehensive view of the subject.

Your evaluation consists of two subtasks:
- An evaluation of each snippet if it is relevant to the user question
- A global evaluation of the full search result if they contain all the relevant information for a satisfactory answer.

<task>
<taskname> snippet evaluation </taskname>

Decide if a website snippet contains relevant information to give a satisfactory answer to a user question. Information is relevant if it can be used as part of an answer, even if the snippet alone can not satisfactorily answer the question.

In your answer, first evaluate if the snippet is generally relevant to the question, then take into account the user location.

Answer in a JSON using this format:

{{"relevant": "YES if the snippet is generally relevant to the user question and NO otherwise", "locale_relevant": "YES if the snippet is relevant to the user considering the user location and NO otherwise"}}
</task>

<task>
<taskname> search result evaluation </taskname>
In this task, decide if taken together, the search results contain all the information to give a relevant and satisfactory answer to the user question. It is ok if some of the website snippets are irrelevant to the question or contain incorrect information, as long as all relevant information is contained in the collection of snippets.

Answer in a JSON using this format:

{{"satisfactory": "NO if no relevant information is present, SOME if some relevant infomration is present, but not enough to give a satisfactory answer, or SATISFACTORY if all the relevant information is present"}}
 </task>
Here is an example input and the expected evaluation output, together with explanations to clarify the instructions:
</instructions>
<example>
<input>
<user_location> Germany </user_location>
<question> Was ist die beste Herrenunterwaesche </question>
<snippet_1>
<uri>www.unterwaesche.de</uri>
The primary reason I consider Jhoonq among the best men's underwear is the amazing fit. Boxer briefs are my go-to underwear style, and Jhoonq's have a slightly longer-than-average inseam length. This eliminates that awful feeling of riding up or chafing. There's plenty of room and support in all the right places. 
</snippet_1>
 <snippet_2>
<uri>www.businessinsider.com</uri>
Using a combination of Pima cotton, Ionic+, and Lycra, the Tommy John Silver Boxer Briefs are made with some of the highest quality materials for the best men's underwear available.

While Supima cotton and Lycra are common in soft and comfortable clothes, the inclusion of pure silver in Ionic+ is rather important. Silver is naturally anti-microbial, so it helps rid garments of bacteria, including the types that cause odor. Learn about Ionic+ technology here. 
</snippet_2>
<snippet_3>
<uri>www.businessinsider.com</uri>
The primary reason I consider Calvin Klein among the best men's underwear is the amazing fit. Boxer briefs are my go-to underwear style, and Calvin Klein's have a slightly longer-than-average inseam length. This eliminates that awful feeling of riding up or chafing. There's plenty of room and support in all the right places. 
</snippet_3>
</input>
<expected_output>
{{
    "snippet_1": {{
        "explanation": "The snippet is relevant because it provides information on what is the best men's underwear. Even though it is written in English, the German website name "herrenunterwaesche.de" indicates that it must be concerned with the German market, making it also locale relevant.",
        "relevant": YES,
        "locale_relevant": YES
    }},
    "snippet_2": {{
        "explanation": "The snippet is relevant because it provides information on what is the best men's underwear. It appears to be written for the US market, and it is not clear if the unknown brand "Tommy John" will be available in Germany. Therefore it is not locale relevant."
        "relevant": YES,
        "locale_relevant": NO
    }},
    "snippet_3": {{
        "explanation": "The snippet_3 is relevant because it provides information on what is the best men's underwear. Calvin Klein is a globally available brand, therefore it is also locale relevant.",
        "relevant": YES,
	"locale_relevant": YES
    }},
    "global_explanation": "Snippet 1 and Snippet 3 contain relevant information regarding the best boxer briefs. A satisfactory answer would also cover different underwear styles and materials. While Snippet 2 covers the advantages of different materials, it is not clear that the brand mentioned will be available in Germany, and is therefore not relevant to the user located in Germany. The overall evaluation is that the snippets provide SOME relevant information.",
    "global_evaluation": "SOME"
}}
</expected_output>
</example>


Now answer for the given input:

{input}

Remember to structure your evaluation as a JSON object using the same structure as in the example, including an explanation before the evaluation labels.


